Information propagation in a non-local model with emergent locality

In this paper, we revisit a "relatively local" model proposed in arXiv:1811.07241, where locality and dimensionality of space only emerges from the entanglement structure of the state the system is in. Various quantities such as butterfly velocity/ entanglement speed can be defined similarly, at least in the regime where locality is well defined and a light cone structure emerges in the correlation between sites. We find that the relations observed between them in local models arXiv:1908.06993 are not respected. In particular, we conjecture that the hierarchy of the interaction over different distances provides different "layers" of light-cones. When long range interactions are sufficiently suppressed, the effective light cones are dominated by linear behaviors with little remnant of non-locality. This could potentially be used as a physical smoking gun for emergent locality in non-local models.

==> save.txt <==
 To get a feeling for the collective variables, we can calculate the entanglement pattern of $|T\rangle$. Given  $\left|T_{i \neq j}\right| \ll e_{i i}, e_{j j}$, with $T_{i j}=e_{i j}+i t_{i j}$ the entanglement entropy between a subset of sites $A$ and its compliment is \cite{mutual} 
\begin{equation}
S_{A}=N\left[\sum_{i \in A, j \in \bar{A}}\left(-\ln \frac{\left|T_{i j}\right|^{2}}{4 e_{i i} e_{j j}}+1\right) \frac{\left|T_{i j}\right|^{2}}{4 e_{i i} e_{j j}}+O\left((T / e)^{4}\right)\right]+O\left(N^{0}\right).
\end{equation}
This also gives mutual information between any two sites $i$ and $j$.

\begin{equation}\label{MI}
I_{i j}=N\left[\left(-\ln \frac{\left|T_{i j}\right|^{2}}{4 e_{i i} e_{j j}}+1\right) \frac{\left|T_{i j}\right|^{2}}{4 e_{i i} e_{j j}}+O\left((T_{i j} / e)^{2}\right)\right]+O\left(N^{0}\right).\footnote{Requires that}\end{equation}

The collective variables describe site to site correlations.

  \subsection{Before edition}
This section gives a brief review of the non-local quantum model proposed by Sungsik Lee in \cite{Lee:2018hsd}. We strictly follow his paper in this section and base section \ref{} and \ref{} on some of his ideas. The basis states of this model live in a subspace $\mathcal{V}$ of the full  A complete basis of $\mathcal{V}$ can be generated by bi-local operators $O_{ij} \equiv \frac{1}{N} \sum_{a} \phi_i^a \phi_j^a$ as

\begin{equation}|\mathcal{T}\rangle=\int D \phi e^{-N \sum_{i,j} T_{ij} O_{ij}}|\phi\rangle.\end{equation}

Any such basis is determined by a set of collective variables $T_{ij}$ and can be made symmetric under $i$, $j$. Given  $\left|T_{i \neq j}\right| \ll e_{i i}, e_{j j}$, with $T_{i j}=e_{i j}+i t_{i j}$ the entanglement entropy between a subset of sites $A$ and its compliment is \cite{mutual}

The mutual information between any two sites is given by \cite{mutual}
\begin{equation}\label{MI}
I_{i j}=N\left[\left(-\ln \frac{\left|T_{i j}\right|^{2}}{4 e_{i i} e_{j j}}+1\right) \frac{\left|T_{i j}\right|^{2}}{4 e_{i i} e_{j j}}+O\left((T_{i j} / e)^{2}\right)\right]+O\left(N^{0}\right).\footnote{Requires that}\end{equation}

With constants $R$,$U$,$\lambda$, conjugate momentum $\hat{\pi}_i^a$ of $\hat{\phi}_i^a$, and $\hat{T}_{i j}^{a}=\frac{1}{N-1} \sum_{b \neq a} \hat{\pi}_{i}^{b} \hat{\pi}_{j}^{b}$, a non-local Hamiltonian is defined as
\begin{equation}
\label{originalHal}
\hat{H}=-R \sum_{i, j} \sum_{a} \hat{T}_{i j}^{a}\left(\hat{\phi}_{i}^{a} \hat{\phi}_{j}^{a}\right)+U \sum_{i} \sum_{a} \hat{\pi}_{i}^{a} \hat{\pi}_{i}^{a}+\frac{\lambda}{N} \sum_{i} \sum_{a, b}\left(\hat{\phi}_{i}^{a} \hat{\phi}_{i}^{a}\right)\left(\hat{\phi}_{i}^{b} \hat{\phi}_{i}^{b}\right).\end{equation} 
 Notice that $\frac{\left\langle T\left|\hat{T}_{i j}\right| T\right\rangle}{\langle T | T\rangle}=2\left(T^{*-1}+T^{-1}\right)_{i j}^{-1}$, which is a universal non-local coupling strength related to mutual correlation.
With in general states$|\chi\rangle=\int D \mathcal{T}|\mathcal{T}\rangle \chi(\mathcal{T})$ of $\mathcal{V}$,
consider a semi-classical wavefunction $\chi(\mathcal{T})=e^{\sum_{n}\left[N \bar{P}_{ij}\left(T_{ij}-\bar{T}_{ij}\right)+\frac{\left(T_{ij}-\bar{T}_{ij}\right)^{2}}{2 \Delta^{2}}\right]}$
with classical collective variables $\bar{T}$ and conjugate momentum $\bar{P}$ (Henceforth, we concentrate on such states and omit the bars for convenience). A time evolution under eq.\ref{originalHal} can be rewritten into a path integral 
\begin{subequations}
    \begin{equation}
        e^{-i t \hat{H}}|\chi\rangle=\int \mathcal{D} \mathcal{T} \mathcal{D} \mathcal{P}|\mathcal{T}(t)\rangle e^{i S[\mathcal{T}, \mathcal{P}]}\chi(\mathcal{T}(0)),
    \end{equation}
where the action $S[\mathcal{T} , \mathcal{P}]$ is formulated by a induced Hamiltonian $\mathcal{H}_{0}[\mathcal{T}, \mathcal{P}]$ as
\begin{equation}
    S[\mathcal{T} , \mathcal{P}]=N \int_{0}^{t} d \tau\left[-i  P_{ij} \partial_{\tau} T_{ij}-\mathcal{H}_{0}[\mathcal{T}, \mathcal{P}]\right]
\end{equation}
\begin{equation} \label{Hal}
    \mathcal{H}_{0}[\mathcal{T}, \mathcal{P}]=R\left(-2 T_{i j} P_{j i}+4 T_{i k} P_{k l} T_{l j} P_{j i}\right)+U\left(2 T_{i i}-4 T_{i k} P_{k l} T_{l i}\right)+\lambda P_{i i}^{2}.
\end{equation}
\end{subequations}
In the large N limit, $|\chi\rangle$ behaves like a coherent state in the sense that collective variables evolve under eq.\ref{Hal} :
\begin{equation}\label{eom} \begin{aligned} 
-i \partial_{\tau} T_{i j} &=R\left(-2 T_{i j}+8 T_{i k} P_{k l} T_{l j}\right)-4 U T_{i k} T_{k j}+2 \lambda P_{i i} \delta_{i j} \\
i \partial_{\tau} P_{i j} &=R\left(-2 P_{i j}+8 P_{i k} T_{k l} P_{l j}\right)+U\left(2 \delta_{i j}-4 P_{i k} T_{k j}-4 T_{i k} P_{k j}\right)
\end{aligned}\end{equation}


By making all off-diagonal collective variables 0, we can turn off all interaction and solve for the decoupled equations of motions. One real static solution is $T_{ij}=T_*\delta_{ij}$, $P_{ij}=P_*\delta_{ij} $ with $\left(T_{*}, P_{*}\right)=\left(\frac{1}{2}\left(\frac{\lambda}{U}\right)^{1 / 3}, \frac{1}{2}\left(\frac{U}{\lambda}\right)^{1 / 3}\right)$. 
0
To mimic a local theory, we can "assign" the system on some lattice and turn on $T_{ij}$ for nearby $i$ and $j$. One simple choice is a 1D chain with neighbouring sites coupled. Denoting $[i-j]_L=min\left(|i-j|,L-|i-j|\right)$ as the distance in a periodic 1D chain, such a state reads
 \begin{equation}  \begin{aligned} \label{setup1}
& T_{ij}(0)=T_*\delta_{ij}+\varepsilon\delta_{[i-j]_L,1}\\
& P_{ij}(0)=P_*\delta_{ij}.\\
\end{aligned}\end{equation}
$\varepsilon$ controls the initial neighbouring correlations.
In section \ref{3.1}, we first show numerical results of the correlation dynamics with initial states as eq.\ref{setup1} and some characteristic properties. A phenomenological explanation will be given in section \ref{3.2} under quantitative analysis. Unless otherwise specified, we assume $U=R=\lambda=1$. As a requirement for mutual information approximation, we also restrict ourselves to small $\varepsilon$. 
